Efficient Analysis Routines for Single and Double Peaked Type 2 AGN Spectra

Driven by the imminent need to rapidly process and classify millions of AGN spectra drawn from next generation astronomical facilities, we present a spectral fitting routine for Type 2 AGN spectra optimised for high volume processing, using the Quasar Spectral Fitting library (QSFit). We analyse an optically selected sample of 813 luminous Type 2 AGN spectra at $z < 0.83$ from the Sloan Digital Sky Survey (SDSS) to qualify its performance. We report a median narrow line H$\alpha$/H$\beta$ Balmer decrement of 4.5$\pm$0.8, alluding to the presence of dust in the narrow line region (NLR). We publish a specialised QSFit fitting routine for high signal to noise ratio spectra and general fitting routine for double peaked Type 2 AGN spectra applied on a sub-sample of 45 spectra from our parent sample. We report a median red and blue peak velocity separation of 390$\pm$60kms$^{-1}$. No trend is found for red or blue peaks to exhibit systematically different luminosity or ionization properties. Emission line diagnostics show that the double peaks in all sources are illuminated by an AGN-powered ionizing continuum. Finally, we examine the morphology of host galaxies of our double peaked sample. We find double peaked Type 2 AGN reside in merging systems at a comparable frequency to single peaked AGN. This suggests that the double peaked AGN phenomenon is likely to have a bi-conical outflow origin in the majority of cases. We publicly release the code used for spectral analysis and produced catalogues used in this work.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
